Distinguishing Between Photoionized and Collisionally Ionized Gas in the Circumgalactic Medium

Most studies of highly ionized plasmas have historically assumed ions are either in photoionization equilibrium, PIE, or collisional ionization equilibrium, CIE, sometimes including multiple phases with different relevant mechanisms. Simulation analysis packages, on the other hand, tend to use precomputed ion fraction tables which include both mechanisms, among others. Focusing on the low-density, high temperature phase space likely to be most relevant in the circumgalactic medium, in this work we show that most ions can be classified as 'PI' or 'CI' on an ion-by-ion basis. This means that for a cloud at a particular point in phase space, some ions will be created primarily by PI and others by CI, with other mechanisms playing only very minor roles. Specifically, we show that ions are generally CI if the thermal energy per particle is greater than $\sim6$\% of their ionization energy, and PI otherwise. We analyse the accuracy of this ansatz compared to usual PIE/CIE calculations, and show the surprisingly minor dependence of this conclusion on redshift and ionizing background.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
